FFT and Linear Convolution Implementation with Bit Slicing Multiplier: A Novel Approach

This paper presents a comprehensive exploration of Fast Fourier Transform (FFT) and linear convolution implementations, integrating both conventional methods and novel approaches leveraging the Bit Slicing Multiplier (BSM) technique. The Bit Slicing Multiplier utilizes Look-Up Tables (LUTs) to execute bitwise operations in parallel, offering efficient arithmetic operations ideally suited for digital signal processing tasks. We extensively investigate the integration of BSM into FFT and linear convolution algorithms, emphasizing its advantages in terms of speed and resource utilization. Additionally, we introduce our own innovative ideas for FFT and convolution algorithms, contributing to the broader discourse on efficient signal processing techniques. Experimental validation of our implementations is conducted using Vivado, a leading FPGA synthesis and implementation tool. Comparative analysis demonstrates the superior performance of our BSM-enhanced approaches, showcasing their potential for real-time signal processing applications. This study not only advances the understanding of FFT and convolution implementations but also highlights the effectiveness of novel techniques like BSM in enhancing computational efficiency in FPGA-based systems.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

